Heuristic parameter-choice rules for convex variational regularization based on error estimates

In this paper, we are interested in heuristic parameter choice rules for general convex variational regularization which are based on error estimates. Two such rules are derived and generalize those from quadratic regularization, namely the Hanke-Raus rule and quasi-optimality criterion. A posteriori error estimates are shown for the Hanke-Raus rule, and convergence for both rules is also discussed. Numerical results for both rules are presented to illustrate their applicability.

==> data/experiment1/HR_estimator.dat <==
0 1.6662
-0.36364 1.3311
-0.72727 0.98321
-1.0909 0.63003
-1.4545 0.27584
-1.8182 -0.07132
-2.1818 -0.37766
-2.5455 -0.53136
-2.9091 -0.4146
-3.2727 -0.12087
-3.6364 0.22354
-4 0.56697


==> data/experiment1/bdist_apperror.dat <==
0 0.15233
-0.36364 -0.41446
-0.72727 -0.94197
-1.0909 -1.4111
-1.4545 -1.8418
-1.8182 -2.27
-2.1818 -2.6813
-2.5455 -3.0458
-2.9091 -3.3746
-3.2727 -3.7061
-3.6364 -4.0529
-4 -4.4044


==> data/experiment1/bdist_dataerror.dat <==
0 -6.6817
-0.36364 -6.4984
-0.72727 -6.2062
-1.0909 -5.8808
-1.4545 -5.5307
-1.8182 -5.0342
-2.1818 -4.4042
-2.5455 -3.7857
-2.9091 -3.1919
-3.2727 -2.6083
-3.6364 -1.9925
-4 -1.1856


==> data/experiment1/bdist_recerror.dat <==
0 0.15256
-0.36364 -0.41392
-0.72727 -0.94082
-1.0909 -1.4086
-1.4545 -1.8355
-1.8182 -2.2503
-2.1818 -2.5996
-2.5455 -2.7589
-2.9091 -2.6879
-3.2727 -2.4015
-3.6364 -1.923
-4 -1.1721


==> data/experiment1/bdist_recerror_estimator.dat <==
0 1.5288
-0.36364 1.1679
-0.72727 0.81062
-1.0909 0.46148
-1.4545 0.13045
-1.8182 -0.16226
-2.1818 -0.38128
-2.5455 -0.48148
-2.9091 -0.43451
-3.2727 -0.25436
-3.6364 0.016002
-4 0.33593


==> data/experiment1/udagger.dat <==
1 38.608
2 79.941
3 -23.315
4 -0.00064471
5 -0.63014
6 34.583
7 -0.0014243
8 0
9 0
10 -0.74794
11 1.5341e-82
12 1.8603
13 -1.7383e-86
14 -9.5451e-08
15 0
16 0
17 0
18 0
19 -0.0007319
20 -0.0065801
21 -3.7346e-05
22 3.7346e-05
23 0.0076021
24 0.0010998
25 2.344e-84
26 2.344e-84
27 -5.3995e-07
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 -8.2265e-12
38 -3.635e-05
39 -3.635e-05
40 -3.635e-05
41 -2.8593e-05
42 -2.1183e-82
43 -2.1183e-82
44 2.8593e-05
45 3.635e-05
46 6.3261e-05
47 9.7742e-05
48 8.2265e-12
49 2.2891e-87
50 2.2891e-87
51 2.2891e-87
52 2.2891e-87
53 -6.9438e-07
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 -4.6536e-11
75 -2.0081e-07
76 -2.0081e-07
77 -2.0081e-07
78 -2.0081e-07
79 -2.0081e-07
80 -2.0081e-07
81 -2.0081e-07
82 -7.1105e-08
83 0
84 0
85 0
86 0
87 7.1105e-08
88 2.0081e-07
89 2.0081e-07
90 2.0081e-07
91 2.0081e-07
92 1.1043e-06
93 1.5249e-06
94 2.0081e-07
95 4.6536e-11
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 -6.2753e-09
106 -5.9846e-10
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 0
134 0
135 0
136 0
137 0
138 0
139 0
140 0
141 0
142 0
143 0
144 0
145 0
146 0
147 0
148 -2.6325e-10
149 -1.1093e-09
150 -1.1093e-09
151 -1.1093e-09
152 -1.1093e-09
153 -1.1093e-09
154 -1.1093e-09
155 -1.1093e-09
156 -1.1093e-09
157 -1.1093e-09
158 -1.1093e-09
159 -1.1093e-09
160 -1.1093e-09
161 -1.1093e-09
162 -1.1093e-09
163 -1.1093e-09
164 -1.0833e-12
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 1.0833e-12
174 1.1093e-09
175 1.1093e-09
176 1.1093e-09
177 1.1093e-09
178 1.1093e-09
179 1.1093e-09
180 1.1093e-09
181 1.1093e-09
182 1.1093e-09
183 1.999e-09
184 8.4239e-09
185 8.4239e-09
186 8.4239e-09
187 1.1093e-09
188 1.1093e-09
189 2.6325e-10
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0
201 0
202 0
203 0
204 0
205 0
206 0
207 0
208 0
209 -3.4666e-11
210 -3.4666e-11
211 -3.4666e-11
212 0
213 0
214 0
215 0
216 0
217 0
218 0
219 0
220 0
221 0
222 0
223 0
224 0
225 0
226 0
227 0
228 0
229 0
230 0
231 0
232 0
233 0
234 0
235 0
236 0
237 0
238 0
239 0
240 0
241 0
242 0
243 0
244 0
245 0
246 0
247 0
248 0
249 0
250 0
251 0
252 0
253 0
254 0
255 0
256 0
257 0
258 0
259 0
260 0
261 0
262 0
263 0
264 0
265 0
266 0
267 0
268 0
269 0
270 0
271 0
272 0
273 0
274 0
275 0
276 0
277 0
278 0
279 0
280 0
281 0
282 0
283 0
284 0
285 0
286 0
287 0
288 0
289 0
290 0
291 0
292 0
293 0
294 0
295 0
296 -6.1282e-12
297 -6.1282e-12
298 -6.1282e-12
299 -6.1282e-12
300 -6.1282e-12
301 -6.1282e-12
302 -6.1282e-12
303 -6.1282e-12
304 -6.1282e-12
305 -6.1282e-12
306 -6.1282e-12
307 -6.1282e-12
308 -6.1282e-12
309 -6.1282e-12
310 -6.1282e-12
311 -6.1282e-12
312 -6.1282e-12
313 -6.1282e-12
314 -6.1282e-12
315 -6.1282e-12
316 -6.1282e-12
317 -6.1282e-12
318 -6.1282e-12
319 -6.1282e-12
320 -6.1282e-12
321 -6.1282e-12
322 -6.1282e-12
323 -6.1282e-12
324 -6.1282e-12
325 -6.1282e-12
326 -6.1282e-12
327 -6.1282e-12
328 0
329 0
330 0
331 0
332 0
333 0
334 0
335 0
336 0
337 0
338 0
339 0
340 0
341 0
342 0
343 0
344 0
345 0
346 6.1282e-12
347 6.1282e-12
348 6.1282e-12
349 6.1282e-12
350 6.1282e-12
351 6.1282e-12
352 6.1282e-12
353 6.1282e-12
354 6.1282e-12
355 6.1282e-12
356 6.1282e-12
357 6.1282e-12
358 6.1282e-12
359 6.1282e-12
360 6.1282e-12
361 6.1282e-12
362 6.1282e-12
363 6.1282e-12
364 6.1282e-12
365 6.1282e-12
366 4.6536e-11
367 4.6536e-11
368 4.6536e-11
369 4.6536e-11
370 4.6536e-11
371 4.6536e-11
372 4.6536e-11
373 6.1282e-12
374 6.1282e-12
375 6.1282e-12
376 6.1282e-12
377 6.1282e-12
378 0
379 0
380 0
381 0
382 0
383 0
384 0
385 0
386 0
387 0
388 0
389 0
390 0
391 0
392 0
393 0
394 0
395 0
396 0
397 0
398 0
399 0
400 0
401 0
402 0
403 0
404 0
405 0
406 0
407 0
408 0
409 0
410 0
411 0
412 0
413 0
414 0
415 0
416 0
417 -1.9151e-13
418 -1.9151e-13
419 -1.9151e-13
420 -1.9151e-13
421 -1.9151e-13
422 -1.9151e-13
423 0
424 0
425 0
426 0
427 0
428 0
429 0
430 0
431 0
432 0
433 0
434 0
435 0
436 0
437 0
438 0
439 0
440 0
441 0
442 0
443 0
444 0
445 0
446 0
447 0
448 0
449 0
450 0
451 0
452 0
453 0
454 0
455 0
456 0
457 0
458 0
459 0
460 0
461 0
462 0
463 0
464 0
465 0
466 0
467 0
468 0
469 0
470 0
471 0
472 0
473 0
474 0
475 0
476 0
477 0
478 0
479 0
480 0
481 0
482 0
483 0
484 0
485 0
486 0
487 0
488 0
489 0
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 0
498 0
499 0
500 0
501 0
502 0
503 0
504 0
505 0
506 0
507 0
508 0
509 0
510 0
511 0
512 0


==> data/experiment1/w.dat <==
0 0
0.0019569 0
0.0039139 0
0.0058708 0
0.0078278 0
0.0097847 0
0.011742 0
0.013699 0
0.015656 0
0.017613 0
0.019569 0
0.021526 0
0.023483 0
0.02544 0
0.027397 0
0.029354 0
0.031311 0
0.033268 0
0.035225 0
0.037182 0
0.039139 0
0.041096 0
0.043053 0
0.04501 0
0.046967 0
0.048924 0
0.050881 0
0.052838 0
0.054795 0
0.056751 0
0.058708 0
0.060665 0
0.062622 0
0.064579 0
0.066536 0
0.068493 0
0.07045 0
0.072407 0
0.074364 0
0.076321 0
0.078278 0
0.080235 0
0.082192 0
0.084149 0
0.086106 0
0.088063 0
0.09002 0
0.091977 0
0.093933 0
0.09589 0
0.097847 0
0.099804 0
0.10176 0
0.10372 0
0.10568 0
0.10763 0
0.10959 0
0.11155 0
0.1135 0
0.11546 0
0.11742 0
0.11937 0
0.12133 0
0.12329 0
0.12524 0
0.1272 0
0.12916 0
0.13112 0
0.13307 0
0.13503 0
0.13699 0
0.13894 0
0.1409 0
0.14286 0
0.14481 0
0.14677 0
0.14873 0
0.15068 0
0.15264 0
0.1546 0
0.15656 0
0.15851 0
0.16047 0
0.16243 0
0.16438 0
0.16634 0
0.1683 0
0.17025 0
0.17221 0
0.17417 0
0.17613 0
0.17808 0
0.18004 0
0.182 0
0.18395 0
0.18591 0
0.18787 0
0.18982 0
0.19178 0
0.19374 0
0.19569 0
0.19765 0
0.19961 0
0.20157 0
0.20352 0
0.20548 0
0.20744 0
0.20939 0
0.21135 0
0.21331 0
0.21526 0
0.21722 0
0.21918 0
0.22114 0
0.22309 0
0.22505 0
0.22701 0
0.22896 0
0.23092 0
0.23288 0
0.23483 0
0.23679 0
0.23875 0
0.2407 0
0.24266 0
0.24462 0
0.24658 0
0.24853 0
0.25049 1
0.25245 1
0.2544 1
0.25636 1
0.25832 1
0.26027 1
0.26223 1
0.26419 1
0.26614 1
0.2681 1
0.27006 1
0.27202 1
0.27397 1
0.27593 1
0.27789 1
0.27984 1
0.2818 1
0.28376 1
0.28571 1
0.28767 1
0.28963 1
0.29159 1
0.29354 1
0.2955 1
0.29746 1
0.29941 1
0.30137 1
0.30333 1
0.30528 1
0.30724 1
0.3092 1
0.31115 1
0.31311 1
0.31507 1
0.31703 1
0.31898 1
0.32094 1
0.3229 1
0.32485 1
0.32681 1
0.32877 1
0.33072 1
0.33268 1
0.33464 1
0.33659 1
0.33855 1
0.34051 1
0.34247 1
0.34442 1
0.34638 1
0.34834 1
0.35029 1
0.35225 1
0.35421 1
0.35616 1
0.35812 1
0.36008 1
0.36204 1
0.36399 1
0.36595 1
0.36791 1
0.36986 1
0.37182 1
0.37378 1
0.37573 0
0.37769 0
0.37965 0
0.3816 0
0.38356 0
0.38552 0
0.38748 0
0.38943 0
0.39139 0
0.39335 0
0.3953 0
0.39726 0
0.39922 0
0.40117 0
0.40313 0
0.40509 0
0.40705 0
0.409 0
0.41096 0
0.41292 0
0.41487 0
0.41683 0
0.41879 0
0.42074 0
0.4227 0
0.42466 0
0.42661 0
0.42857 0
0.43053 0
0.43249 0
0.43444 0
0.4364 0
0.43836 0
0.44031 0
0.44227 0
0.44423 0
0.44618 0
0.44814 0
0.4501 0
0.45205 0
0.45401 0
0.45597 0
0.45793 0
0.45988 0
0.46184 0
0.4638 0
0.46575 0
0.46771 0
0.46967 0
0.47162 0
0.47358 0
0.47554 0
0.4775 0
0.47945 0
0.48141 0
0.48337 0
0.48532 0
0.48728 0
0.48924 0
0.49119 0
0.49315 0
0.49511 0
0.49706 0
0.49902 0
0.50098 0
0.50294 0
0.50489 0
0.50685 0
0.50881 0
0.51076 0
0.51272 0
0.51468 0
0.51663 0
0.51859 0
0.52055 0
0.5225 0
0.52446 0
0.52642 -0.5
0.52838 -0.5
0.53033 -0.5
0.53229 -0.5
0.53425 -0.5
0.5362 -0.5
0.53816 -0.5
0.54012 -0.5
0.54207 -0.5
0.54403 -0.5
0.54599 -0.5
0.54795 -0.5
0.5499 -0.5
0.55186 0
0.55382 0
0.55577 0
0.55773 0
0.55969 0
0.56164 0
0.5636 0
0.56556 0
0.56751 0
0.56947 0
0.57143 0
0.57339 0
0.57534 0
0.5773 0
0.57926 0
0.58121 0
0.58317 0
0.58513 0
0.58708 0
0.58904 0
0.591 0
0.59295 0
0.59491 0
0.59687 0
0.59883 0
0.60078 0
0.60274 0
0.6047 0
0.60665 0
0.60861 0
0.61057 0
0.61252 0
0.61448 0
0.61644 0
0.6184 0
0.62035 0
0.62231 0
0.62427 0
0.62622 0
0.62818 0
0.63014 0
0.63209 0
0.63405 0
0.63601 0
0.63796 0
0.63992 0
0.64188 0
0.64384 0
0.64579 0
0.64775 0
0.64971 0
0.65166 0
0.65362 0
0.65558 0
0.65753 0
0.65949 0
0.66145 0
0.66341 0
0.66536 0
0.66732 0
0.66928 0
0.67123 0
0.67319 0
0.67515 0
0.6771 0
0.67906 0
0.68102 0
0.68297 0
0.68493 0
0.68689 0
0.68885 0
0.6908 0
0.69276 0
0.69472 0
0.69667 0
0.69863 0
0.70059 0
0.70254 0
0.7045 0
0.70646 0
0.70841 0
0.71037 0
0.71233 0
0.71429 0
0.71624 0
0.7182 0
0.72016 0
0.72211 0
0.72407 0
0.72603 0
0.72798 0
0.72994 0
0.7319 0
0.73386 0
0.73581 0
0.73777 0
0.73973 0
0.74168 0
0.74364 0
0.7456 0
0.74755 0
0.74951 0
0.75147 0
0.75342 0
0.75538 0
0.75734 0
0.7593 0
0.76125 0
0.76321 0
0.76517 0
0.76712 0
0.76908 0
0.77104 0
0.77299 0
0.77495 0
0.77691 0
0.77886 0
0.78082 0
0.78278 0
0.78474 0
0.78669 0
0.78865 0
0.79061 0
0.79256 0
0.79452 0
0.79648 0
0.79843 0
0.80039 0
0.80235 0
0.80431 0
0.80626 0
0.80822 0
0.81018 0
0.81213 0
0.81409 0
0.81605 0
0.818 0
0.81996 0
0.82192 0
0.82387 0
0.82583 0
0.82779 0
0.82975 0
0.8317 0
0.83366 0
0.83562 0
0.83757 0
0.83953 0
0.84149 0
0.84344 0
0.8454 0
0.84736 0
0.84932 0
0.85127 0
0.85323 0
0.85519 0
0.85714 0
0.8591 0
0.86106 0
0.86301 0
0.86497 0
0.86693 0
0.86888 0
0.87084 0
0.8728 0
0.87476 0
0.87671 0
0.87867 0
0.88063 0
0.88258 0
0.88454 0
0.8865 0
0.88845 0
0.89041 0
0.89237 0
0.89432 0
0.89628 0
0.89824 0
0.9002 0
0.90215 0
0.90411 0
0.90607 0
0.90802 0
0.90998 0
0.91194 0
0.91389 0
0.91585 0
0.91781 0
0.91977 0
0.92172 0
0.92368 0
0.92564 0
0.92759 0
0.92955 0
0.93151 0
0.93346 0
0.93542 0
0.93738 0
0.93933 0
0.94129 0
0.94325 0
0.94521 0
0.94716 0
0.94912 0
0.95108 0
0.95303 0
0.95499 0
0.95695 0
0.9589 0
0.96086 0
0.96282 0
0.96477 0
0.96673 0
0.96869 0
0.97065 0
0.9726 0
0.97456 0
0.97652 0
0.97847 0
0.98043 0
0.98239 0
0.98434 0
0.9863 0
0.98826 0
0.99022 0
0.99217 0
0.99413 0
0.99609 0
0.99804 0
1 0


==> data/experiment1/xdagger.dat <==
0 3.7263
0.0019569 3.7263
0.0039139 3.7263
0.0058708 3.7263
0.0078278 3.7263
0.0097847 3.7263
0.011742 3.7263
0.013699 3.7263
0.015656 3.7263
0.017613 3.7263
0.019569 3.7263
0.021526 3.7263
0.023483 3.7263
0.02544 3.7263
0.027397 3.7263
0.029354 3.7263
0.031311 3.7263
0.033268 3.7263
0.035225 3.7263
0.037182 3.7263
0.039139 3.7263
0.041096 3.7263
0.043053 3.7263
0.04501 3.7263
0.046967 3.7263
0.048924 3.7263
0.050881 3.7263
0.052838 3.7263
0.054795 3.7263
0.056751 3.7263
0.058708 3.7263
0.060665 3.7263
0.062622 3.7263
0.064579 3.7263
0.066536 3.7263
0.068493 3.7263
0.07045 3.7263
0.072407 3.7263
0.074364 3.7263
0.076321 3.7263
0.078278 3.7263
0.080235 3.7263
0.082192 3.7263
0.084149 3.7263
0.086106 3.7263
0.088063 3.7263
0.09002 3.7263
0.091977 3.7263
0.093933 3.7263
0.09589 3.7263
0.097847 3.7263
0.099804 3.7263
0.10176 3.7263
0.10372 3.7263
0.10568 3.7263
0.10763 3.7263
0.10959 3.7263
0.11155 3.7263
0.1135 3.7263
0.11546 3.7263
0.11742 3.7263
0.11937 3.7263
0.12133 3.7263
0.12329 3.7263
0.12524 3.7441
0.1272 3.7441
0.12916 3.7441
0.13112 3.7441
0.13307 3.7441
0.13503 3.7441
0.13699 3.7441
0.13894 3.7441
0.1409 3.7441
0.14286 3.7441
0.14481 3.7441
0.14677 3.7441
0.14873 3.7441
0.15068 3.7441
0.15264 3.7441
0.1546 3.7441
0.15656 3.7443
0.15851 3.7443
0.16047 3.7443
0.16243 3.7443
0.16438 3.7443
0.16634 3.7443
0.1683 3.7443
0.17025 3.7443
0.17221 3.7443
0.17417 3.7443
0.17613 3.7443
0.17808 3.7443
0.18004 3.7443
0.182 3.7443
0.18395 3.7443
0.18591 3.7443
0.18787 3.93
0.18982 3.93
0.19178 3.93
0.19374 3.93
0.19569 3.93
0.19765 3.93
0.19961 3.93
0.20157 3.93
0.20352 3.93
0.20548 3.93
0.20744 3.93
0.20939 3.93
0.21135 3.93
0.21331 3.93
0.21526 3.93
0.21722 3.93
0.21918 3.9323
0.22114 3.9323
0.22309 3.9323
0.22505 3.9323
0.22701 3.9323
0.22896 3.9323
0.23092 3.9323
0.23288 3.9323
0.23483 3.9324
0.23679 3.9324
0.23875 3.9324
0.2407 3.9324
0.24266 3.9324
0.24462 3.9324
0.24658 3.9324
0.24853 3.9324
0.25049 9.7531
0.25245 9.7531
0.2544 9.7531
0.25636 9.7531
0.25832 9.7531
0.26027 9.7531
0.26223 9.7531
0.26419 9.7531
0.26614 9.7531
0.2681 9.7531
0.27006 9.7531
0.27202 9.7531
0.27397 9.7531
0.27593 9.7531
0.27789 9.7531
0.27984 9.7531
0.2818 9.7531
0.28376 9.7531
0.28571 9.7531
0.28767 9.7531
0.28963 9.7531
0.29159 9.7531
0.29354 9.7531
0.2955 9.7531
0.29746 9.7531
0.29941 9.7531
0.30137 9.7531
0.30333 9.7531
0.30528 9.7531
0.30724 9.7531
0.3092 9.7531
0.31115 9.7531
0.31311 9.7531
0.31507 9.7531
0.31703 9.7531
0.31898 9.7531
0.32094 9.7531
0.3229 9.7531
0.32485 9.7531
0.32681 9.7531
0.32877 9.7531
0.33072 9.7531
0.33268 9.7531
0.33464 9.7531
0.33659 9.7531
0.33855 9.7531
0.34051 9.7531
0.34247 9.7531
0.34442 9.7531
0.34638 9.7531
0.34834 9.7531
0.35029 9.7531
0.35225 9.7531
0.35421 9.7531
0.35616 9.7531
0.35812 9.7531
0.36008 9.7531
0.36204 9.7531
0.36399 9.7531
0.36595 9.7531
0.36791 9.7531
0.36986 9.7531
0.37182 9.7531
0.37378 9.7531
0.37573 3.8736
0.37769 3.8736
0.37965 3.8736
0.3816 3.8736
0.38356 3.8736
0.38552 3.8736
0.38748 3.8736
0.38943 3.8736
0.39139 3.8736
0.39335 3.8736
0.3953 3.8736
0.39726 3.8736
0.39922 3.8736
0.40117 3.8736
0.40313 3.8736
0.40509 3.8736
0.40705 3.8709
0.409 3.8709
0.41096 3.8709
0.41292 3.8709
0.41487 3.8709
0.41683 3.8709
0.41879 3.8709
0.42074 3.8709
0.4227 3.8709
0.42466 3.8709
0.42661 3.8709
0.42857 3.8709
0.43053 3.8709
0.43249 3.8709
0.43444 3.8709
0.4364 3.8709
0.43836 3.4074
0.44031 3.4074
0.44227 3.4074
0.44423 3.4074
0.44618 3.4074
0.44814 3.4074
0.4501 3.4074
0.45205 3.4074
0.45401 3.4073
0.45597 3.4073
0.45793 3.4073
0.45988 3.4073
0.46184 3.4073
0.4638 3.4073
0.46575 3.4073
0.46771 3.4073
0.46967 3.407
0.47162 3.407
0.47358 3.407
0.47554 3.407
0.4775 3.407
0.47945 3.407
0.48141 3.407
0.48337 3.407
0.48532 3.407
0.48728 3.407
0.48924 3.407
0.49119 3.407
0.49315 3.407
0.49511 3.407
0.49706 3.407
0.49902 3.407
0.50098 -1.8269
0.50294 -1.8269
0.50489 -1.8269
0.50685 -1.8269
0.50881 -1.8269
0.51076 -1.8269
0.51272 -1.8269
0.51468 -1.8269
0.51663 -1.8269
0.51859 -1.8269
0.52055 -1.8269
0.5225 -1.8269
0.52446 -1.8269
0.52642 -1.8269
0.52838 -1.8269
0.53033 -1.8269
0.53229 -1.8269
0.53425 -1.8269
0.5362 -1.8269
0.53816 -1.8269
0.54012 -1.8269
0.54207 -1.8269
0.54403 -1.8269
0.54599 -1.8269
0.54795 -1.8269
0.5499 -1.8269
0.55186 -1.8269
0.55382 -1.8269
0.55577 -1.8269
0.55773 -1.8269
0.55969 -1.8269
0.56164 -1.8269
0.5636 -1.8269
0.56556 -1.8269
0.56751 -1.8269
0.56947 -1.8269
0.57143 -1.8269
0.57339 -1.8269
0.57534 -1.8269
0.5773 -1.8269
0.57926 -1.8269
0.58121 -1.8269
0.58317 -1.8269
0.58513 -1.8269
0.58708 -1.8269
0.58904 -1.8269
0.591 -1.8269
0.59295 -1.8269
0.59491 -1.8269
0.59687 -1.8269
0.59883 -1.8269
0.60078 -1.8269
0.60274 -1.8269
0.6047 -1.8269
0.60665 -1.8269
0.60861 -1.8269
0.61057 -1.8269
0.61252 -1.8269
0.61448 -1.8269
0.61644 -1.8269
0.6184 -1.8269
0.62035 -1.8269
0.62231 -1.8269
0.62427 -1.8269
0.62622 -1.8266
0.62818 -1.8266
0.63014 -1.8266
0.63209 -1.8266
0.63405 -1.8266
0.63601 -1.8266
0.63796 -1.8266
0.63992 -1.8266
0.64188 -1.8266
0.64384 -1.8266
0.64579 -1.8266
0.64775 -1.8266
0.64971 -1.8266
0.65166 -1.8266
0.65362 -1.8266
0.65558 -1.8266
0.65753 -1.8266
0.65949 -1.8266
0.66145 -1.8266
0.66341 -1.8266
0.66536 -1.8266
0.66732 -1.8266
0.66928 -1.8266
0.67123 -1.8266
0.67319 -1.8266
0.67515 -1.8266
0.6771 -1.8266
0.67906 -1.8266
0.68102 -1.8266
0.68297 -1.8266
0.68493 -1.8266
0.68689 -1.8266
0.68885 -1.8266
0.6908 -1.8266
0.69276 -1.8266
0.69472 -1.8266
0.69667 -1.8266
0.69863 -1.8266
0.70059 -1.8266
0.70254 -1.8266
0.7045 -1.8266
0.70646 -1.8266
0.70841 -1.8266
0.71037 -1.8266
0.71233 -1.8266
0.71429 -1.8266
0.71624 -1.8266
0.7182 -1.8266
0.72016 -1.8266
0.72211 -1.8266
0.72407 -1.8266
0.72603 -1.8266
0.72798 -1.8266
0.72994 -1.8266
0.7319 -1.8266
0.73386 -1.8266
0.73581 -1.8266
0.73777 -1.8266
0.73973 -1.8266
0.74168 -1.8266
0.74364 -1.8266
0.7456 -1.8266
0.74755 -1.8266
0.74951 -1.8266
0.75147 -1.8266
0.75342 -1.8266
0.75538 -1.8266
0.75734 -1.8266
0.7593 -1.8266
0.76125 -1.8266
0.76321 -1.8266
0.76517 -1.8266
0.76712 -1.8266
0.76908 -1.8266
0.77104 -1.8266
0.77299 -1.8266
0.77495 -1.8266
0.77691 -1.8266
0.77886 -1.8266
0.78082 -1.8266
0.78278 -1.8266
0.78474 -1.8266
0.78669 -1.8266
0.78865 -1.8266
0.79061 -1.8266
0.79256 -1.8266
0.79452 -1.8266
0.79648 -1.8266
0.79843 -1.8266
0.80039 -1.8266
0.80235 -1.8266
0.80431 -1.8266
0.80626 -1.8266
0.80822 -1.8266
0.81018 -1.8266
0.81213 -1.8266
0.81409 -1.8266
0.81605 -1.8266
0.818 -1.8266
0.81996 -1.8266
0.82192 -1.8266
0.82387 -1.8266
0.82583 -1.8266
0.82779 -1.8266
0.82975 -1.8266
0.8317 -1.8266
0.83366 -1.8266
0.83562 -1.8266
0.83757 -1.8266
0.83953 -1.8266
0.84149 -1.8266
0.84344 -1.8266
0.8454 -1.8266
0.84736 -1.8266
0.84932 -1.8266
0.85127 -1.8266
0.85323 -1.8266
0.85519 -1.8266
0.85714 -1.8266
0.8591 -1.8266
0.86106 -1.8266
0.86301 -1.8266
0.86497 -1.8266
0.86693 -1.8266
0.86888 -1.8266
0.87084 -1.8266
0.8728 -1.8266
0.87476 -1.8266
0.87671 -1.8266
0.87867 -1.8266
0.88063 -1.8266
0.88258 -1.8266
0.88454 -1.8266
0.8865 -1.8266
0.88845 -1.8266
0.89041 -1.8266
0.89237 -1.8266
0.89432 -1.8266
0.89628 -1.8266
0.89824 -1.8266
0.9002 -1.8266
0.90215 -1.8266
0.90411 -1.8266
0.90607 -1.8266
0.90802 -1.8266
0.90998 -1.8266
0.91194 -1.8266
0.91389 -1.8266
0.91585 -1.8266
0.91781 -1.8266
0.91977 -1.8266
0.92172 -1.8266
0.92368 -1.8266
0.92564 -1.8266
0.92759 -1.8266
0.92955 -1.8266
0.93151 -1.8266
0.93346 -1.8266
0.93542 -1.8266
0.93738 -1.8266
0.93933 -1.8266
0.94129 -1.8266
0.94325 -1.8266
0.94521 -1.8266
0.94716 -1.8266
0.94912 -1.8266
0.95108 -1.8266
0.95303 -1.8266
0.95499 -1.8266
0.95695 -1.8266
0.9589 -1.8266
0.96086 -1.8266
0.96282 -1.8266
0.96477 -1.8266
0.96673 -1.8266
0.96869 -1.8266
0.97065 -1.8266
0.9726 -1.8266
0.97456 -1.8266
0.97652 -1.8266
0.97847 -1.8266
0.98043 -1.8266
0.98239 -1.8266
0.98434 -1.8266
0.9863 -1.8266
0.98826 -1.8266
0.99022 -1.8266
0.99217 -1.8266
0.99413 -1.8266
0.99609 -1.8266
0.99804 -1.8266
1 -1.8266


==> data/experiment1/xi.dat <==
1 2.4918
2 2.8823
3 -2.2527
4 -0.27609
5 -1.0941
6 2.4375
7 -0.32352
8 0
9 0
10 -1.1323
11 5.2042e-17
12 1.3586
13 -8.4568e-18
14 -0.04733
15 0
16 0
17 0
18 0
19 -0.28319
20 -0.43937
21 -0.15618
22 0.15618
23 0.45224
24 0.30721
25 2.2551e-17
26 2.2551e-17
27 -0.066935
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 -0.0072816
38 -0.15534
39 -0.15534
40 -0.15534
41 -0.14806
42 -5.5511e-17
43 -5.5511e-17
44 0.14806
45 0.15534
46 0.17354
47 0.18932
48 0.0072816
49 5.6379e-18
50 5.6379e-18
51 5.6379e-18
52 5.6379e-18
53 -0.070388
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 -0.010298
75 -0.054921
76 -0.054921
77 -0.054921
78 -0.054921
79 -0.054921
80 -0.054921
81 -0.054921
82 -0.044623
83 0
84 0
85 0
86 0
87 0.044623
88 0.054921
89 0.054921
90 0.054921
91 0.054921
92 0.077233
93 0.082381
94 0.054921
95 0.010298
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 -0.02746
106 -0.017163
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 0
134 0
135 0
136 0
137 0
138 0
139 0
140 0
141 0
142 0
143 0
144 0
145 0
146 0
147 0
148 -0.014563
149 -0.019417
150 -0.019417
151 -0.019417
152 -0.019417
153 -0.019417
154 -0.019417
155 -0.019417
156 -0.019417
157 -0.019417
158 -0.019417
159 -0.019417
160 -0.019417
161 -0.019417
162 -0.019417
163 -0.019417
164 -0.0048544
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0.0048544
174 0.019417
175 0.019417
176 0.019417
177 0.019417
178 0.019417
179 0.019417
180 0.019417
181 0.019417
182 0.019417
183 0.021845
184 0.029126
185 0.029126
186 0.029126
187 0.019417
188 0.019417
189 0.014563
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0
201 0
202 0
203 0
204 0
205 0
206 0
207 0
208 0
209 -0.0097087
210 -0.0097087
211 -0.0097087
212 0
213 0
214 0
215 0
216 0
217 0
218 0
219 0
220 0
221 0
222 0
223 0
224 0
225 0
226 0
227 0
228 0
229 0
230 0
231 0
232 0
233 0
234 0
235 0
236 0
237 0
238 0
239 0
240 0
241 0
242 0
243 0
244 0
245 0
246 0
247 0
248 0
249 0
250 0
251 0
252 0
253 0
254 0
255 0
256 0
257 0
258 0
259 0
260 0
261 0
262 0
263 0
264 0
265 0
266 0
267 0
268 0
269 0
270 0
271 0
272 0
273 0
274 0
275 0
276 0
277 0
278 0
279 0
280 0
281 0
282 0
283 0
284 0
285 0
286 0
287 0
288 0
289 0
290 0
291 0
292 0
293 0
294 0
295 0
296 -0.0068651
297 -0.0068651
298 -0.0068651
299 -0.0068651
300 -0.0068651
301 -0.0068651
302 -0.0068651
303 -0.0068651
304 -0.0068651
305 -0.0068651
306 -0.0068651
307 -0.0068651
308 -0.0068651
309 -0.0068651
310 -0.0068651
311 -0.0068651
312 -0.0068651
313 -0.0068651
314 -0.0068651
315 -0.0068651
316 -0.0068651
317 -0.0068651
318 -0.0068651
319 -0.0068651
320 -0.0068651
321 -0.0068651
322 -0.0068651
323 -0.0068651
324 -0.0068651
325 -0.0068651
326 -0.0068651
327 -0.0068651
328 0
329 0
330 0
331 0
332 0
333 0
334 0
335 0
336 0
337 0
338 0
339 0
340 0
341 0
342 0
343 0
344 0
345 0
346 0.0068651
347 0.0068651
348 0.0068651
349 0.0068651
350 0.0068651
351 0.0068651
352 0.0068651
353 0.0068651
354 0.0068651
355 0.0068651
356 0.0068651
357 0.0068651
358 0.0068651
359 0.0068651
360 0.0068651
361 0.0068651
362 0.0068651
363 0.0068651
364 0.0068651
365 0.0068651
366 0.010298
367 0.010298
368 0.010298
369 0.010298
370 0.010298
371 0.010298
372 0.010298
373 0.0068651
374 0.0068651
375 0.0068651
376 0.0068651
377 0.0068651
378 0
379 0
380 0
381 0
382 0
383 0
384 0
385 0
386 0
387 0
388 0
389 0
390 0
391 0
392 0
393 0
394 0
395 0
396 0
397 0
398 0
399 0
400 0
401 0
402 0
403 0
404 0
405 0
406 0
407 0
408 0
409 0
410 0
411 0
412 0
413 0
414 0
415 0
416 0
417 -0.0034326
418 -0.0034326
419 -0.0034326
420 -0.0034326
421 -0.0034326
422 -0.0034326
423 0
424 0
425 0
426 0
427 0
428 0
429 0
430 0
431 0
432 0
433 0
434 0
435 0
436 0
437 0
438 0
439 0
440 0
441 0
442 0
443 0
444 0
445 0
446 0
447 0
448 0
449 0
450 0
451 0
452 0
453 0
454 0
455 0
456 0
457 0
458 0
459 0
460 0
461 0
462 0
463 0
464 0
465 0
466 0
467 0
468 0
469 0
470 0
471 0
472 0
473 0
474 0
475 0
476 0
477 0
478 0
479 0
480 0
481 0
482 0
483 0
484 0
485 0
486 0
487 0
488 0
489 0
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 0
498 0
499 0
500 0
501 0
502 0
503 0
504 0
505 0
506 0
507 0
508 0
509 0
510 0
511 0
512 0


==> data/experiment1/ydagger.dat <==
0 0.92287
0.0019569 0.97678
0.0039139 1.0307
0.0058708 1.0846
0.0078278 1.1385
0.0097847 1.1924
0.011742 1.2463
0.013699 1.3003
0.015656 1.3542
0.017613 1.4081
0.019569 1.462
0.021526 1.5159
0.023483 1.5698
0.02544 1.6237
0.027397 1.6778
0.029354 1.7319
0.031311 1.786
0.033268 1.8401
0.035225 1.8941
0.037182 1.9482
0.039139 2.0023
0.041096 2.0564
0.043053 2.1105
0.04501 2.1646
0.046967 2.2187
0.048924 2.2727
0.050881 2.3268
0.052838 2.3809
0.054795 2.435
0.056751 2.4891
0.058708 2.5432
0.060665 2.5973
0.062622 2.6513
0.064579 2.7054
0.066536 2.7595
0.068493 2.8136
0.07045 2.8677
0.072407 2.9218
0.074364 2.9759
0.076321 3.0299
0.078278 3.084
0.080235 3.1381
0.082192 3.1922
0.084149 3.2463
0.086106 3.3004
0.088063 3.3545
0.09002 3.4104
0.091977 3.4663
0.093933 3.5221
0.09589 3.578
0.097847 3.6339
0.099804 3.6536
0.10176 3.6733
0.10372 3.6753
0.10568 3.6773
0.10763 3.6793
0.10959 3.6813
0.11155 3.6832
0.1135 3.6852
0.11546 3.6872
0.11742 3.6892
0.11937 3.6911
0.12133 3.6931
0.12329 3.6951
0.12524 3.6971
0.1272 3.6991
0.12916 3.7011
0.13112 3.7031
0.13307 3.7051
0.13503 3.7071
0.13699 3.7092
0.13894 3.7112
0.1409 3.7132
0.14286 3.7152
0.14481 3.7172
0.14677 3.7192
0.14873 3.7212
0.15068 3.7232
0.15264 3.7817
0.1546 3.8402
0.15656 3.8987
0.15851 3.9572
0.16047 4.0157
0.16243 4.0742
0.16438 4.1327
0.16634 4.1913
0.1683 4.2498
0.17025 4.3083
0.17221 4.3668
0.17417 4.4253
0.17613 4.4838
0.17808 4.5423
0.18004 4.6008
0.182 4.6594
0.18395 4.7179
0.18591 4.7764
0.18787 4.8349
0.18982 4.8934
0.19178 4.9519
0.19374 5.0104
0.19569 5.0689
0.19765 5.1275
0.19961 5.186
0.20157 5.2445
0.20352 5.303
0.20548 5.3615
0.20744 5.42
0.20939 5.4785
0.21135 5.537
0.21331 5.5956
0.21526 5.6541
0.21722 5.7126
0.21918 5.7711
0.22114 5.8296
0.22309 5.8881
0.22505 5.9465
0.22701 6.0048
0.22896 6.0631
0.23092 6.1215
0.23288 6.1798
0.23483 6.2382
0.23679 6.2965
0.23875 6.3548
0.2407 6.4132
0.24266 6.4715
0.24462 6.5299
0.24658 6.5882
0.24853 6.6465
0.25049 6.7049
0.25245 6.7632
0.2544 6.8216
0.25636 6.8799
0.25832 6.9382
0.26027 6.9966
0.26223 7.0549
0.26419 7.1132
0.26614 7.1716
0.2681 7.2299
0.27006 7.2883
0.27202 7.3466
0.27397 7.4049
0.27593 7.4633
0.27789 7.4645
0.27984 7.4658
0.2818 7.467
0.28376 7.4683
0.28571 7.4695
0.28767 7.469
0.28963 7.4685
0.29159 7.4679
0.29354 7.4674
0.2955 7.4668
0.29746 7.4663
0.29941 7.4657
0.30137 7.4652
0.30333 7.4646
0.30528 7.4641
0.30724 7.4635
0.3092 7.4629
0.31115 7.4624
0.31311 7.4618
0.31507 7.4612
0.31703 7.4607
0.31898 7.4601
0.32094 7.4595
0.3229 7.4589
0.32485 7.4583
0.32681 7.4577
0.32877 7.4571
0.33072 7.4565
0.33268 7.4559
0.33464 7.4553
0.33659 7.4547
0.33855 7.4541
0.34051 7.449
0.34247 7.4439
0.34442 7.4388
0.34638 7.4337
0.34834 7.4286
0.35029 7.367
0.35225 7.3054
0.35421 7.2438
0.35616 7.1822
0.35812 7.1206
0.36008 7.059
0.36204 6.9973
0.36399 6.9357
0.36595 6.8741
0.36791 6.8125
0.36986 6.7509
0.37182 6.6893
0.37378 6.6277
0.37573 6.5661
0.37769 6.5045
0.37965 6.4428
0.3816 6.3812
0.38356 6.3196
0.38552 6.258
0.38748 6.1964
0.38943 6.1348
0.39139 6.0732
0.39335 6.0116
0.3953 5.9499
0.39726 5.8883
0.39922 5.8267
0.40117 5.7651
0.40313 5.6527
0.40509 5.5402
0.40705 5.4278
0.409 5.3154
0.41096 5.203
0.41292 5.0905
0.41487 4.9781
0.41683 4.8657
0.41879 4.7533
0.42074 4.6408
0.4227 4.5284
0.42466 4.416
0.42661 4.3036
0.42857 4.1911
0.43053 4.0787
0.43249 3.9663
0.43444 3.8538
0.4364 3.7414
0.43836 3.629
0.44031 3.5166
0.44227 3.4041
0.44423 3.2917
0.44618 3.1793
0.44814 3.0669
0.4501 2.9544
0.45205 2.842
0.45401 2.7296
0.45597 2.6172
0.45793 2.5047
0.45988 2.3923
0.46184 2.2799
0.4638 2.1674
0.46575 2.055
0.46771 1.9426
0.46967 1.8302
0.47162 1.7177
0.47358 1.6053
0.47554 1.55
0.4775 1.4946
0.47945 1.4393
0.48141 1.3839
0.48337 1.3286
0.48532 1.2733
0.48728 1.2179
0.48924 1.1626
0.49119 1.1072
0.49315 1.0519
0.49511 0.99653
0.49706 0.94119
0.49902 0.88584
0.50098 0.8305
0.50294 0.77516
0.50489 0.71981
0.50685 0.66449
0.50881 0.60918
0.51076 0.55386
0.51272 0.49854
0.51468 0.44322
0.51663 0.3879
0.51859 0.33259
0.52055 0.27727
0.5225 0.22195
0.52446 0.16663
0.52642 0.11131
0.52838 0.055999
0.53033 0.00068383
0.53229 -0.054631
0.53425 -0.10995
0.5362 -0.16526
0.53816 -0.21608
0.54012 -0.26689
0.54207 -0.31771
0.54403 -0.36852
0.54599 -0.41934
0.54795 -0.47015
0.5499 -0.52097
0.55186 -0.57179
0.55382 -0.6226
0.55577 -0.67342
0.55773 -0.72423
0.55969 -0.77505
0.56164 -0.82586
0.5636 -0.87668
0.56556 -0.92749
0.56751 -0.9783
0.56947 -1.0291
0.57143 -1.0799
0.57339 -1.1307
0.57534 -1.1816
0.5773 -1.2324
0.57926 -1.2832
0.58121 -1.334
0.58317 -1.3848
0.58513 -1.4356
0.58708 -1.4864
0.58904 -1.5372
0.591 -1.588
0.59295 -1.6389
0.59491 -1.6897
0.59687 -1.7405
0.59883 -1.7913
0.60078 -1.7913
0.60274 -1.7913
0.6047 -1.7913
0.60665 -1.7913
0.60861 -1.7913
0.61057 -1.7913
0.61252 -1.7913
0.61448 -1.7913
0.61644 -1.7913
0.6184 -1.7913
0.62035 -1.7913
0.62231 -1.7913
0.62427 -1.7913
0.62622 -1.7913
0.62818 -1.7913
0.63014 -1.7912
0.63209 -1.7912
0.63405 -1.7912
0.63601 -1.7912
0.63796 -1.7912
0.63992 -1.7912
0.64188 -1.7912
0.64384 -1.7912
0.64579 -1.7912
0.64775 -1.7912
0.64971 -1.7912
0.65166 -1.7912
0.65362 -1.7912
0.65558 -1.7912
0.65753 -1.7912
0.65949 -1.7912
0.66145 -1.7912
0.66341 -1.7912
0.66536 -1.7912
0.66732 -1.7912
0.66928 -1.7912
0.67123 -1.7912
0.67319 -1.7912
0.67515 -1.7912
0.6771 -1.7912
0.67906 -1.7912
0.68102 -1.7912
0.68297 -1.7912
0.68493 -1.7912
0.68689 -1.7912
0.68885 -1.7912
0.6908 -1.7912
0.69276 -1.7912
0.69472 -1.7912
0.69667 -1.7912
0.69863 -1.7912
0.70059 -1.7912
0.70254 -1.7912
0.7045 -1.7912
0.70646 -1.7912
0.70841 -1.7912
0.71037 -1.7912
0.71233 -1.7912
0.71429 -1.7912
0.71624 -1.7912
0.7182 -1.7912
0.72016 -1.7912
0.72211 -1.7911
0.72407 -1.7911
0.72603 -1.7911
0.72798 -1.7911
0.72994 -1.7911
0.7319 -1.7911
0.73386 -1.7911
0.73581 -1.7911
0.73777 -1.7912
0.73973 -1.7912
0.74168 -1.7912
0.74364 -1.7912
0.7456 -1.7912
0.74755 -1.7912
0.74951 -1.7912
0.75147 -1.7912
0.75342 -1.7912
0.75538 -1.7912
0.75734 -1.7912
0.7593 -1.7912
0.76125 -1.7912
0.76321 -1.7912
0.76517 -1.7912
0.76712 -1.7912
0.76908 -1.7912
0.77104 -1.7912
0.77299 -1.7912
0.77495 -1.7912
0.77691 -1.7912
0.77886 -1.7912
0.78082 -1.7912
0.78278 -1.7912
0.78474 -1.7912
0.78669 -1.7912
0.78865 -1.7912
0.79061 -1.7912
0.79256 -1.7912
0.79452 -1.7912
0.79648 -1.7912
0.79843 -1.7912
0.80039 -1.7912
0.80235 -1.7912
0.80431 -1.7912
0.80626 -1.7912
0.80822 -1.7912
0.81018 -1.7912
0.81213 -1.7912
0.81409 -1.7912
0.81605 -1.7912
0.818 -1.7912
0.81996 -1.7912
0.82192 -1.7912
0.82387 -1.7912
0.82583 -1.7912
0.82779 -1.7912
0.82975 -1.7912
0.8317 -1.7912
0.83366 -1.7912
0.83562 -1.7912
0.83757 -1.7912
0.83953 -1.7912
0.84149 -1.7912
0.84344 -1.7912
0.8454 -1.7912
0.84736 -1.7912
0.84932 -1.7912
0.85127 -1.7912
0.85323 -1.7912
0.85519 -1.7912
0.85714 -1.7912
0.8591 -1.7912
0.86106 -1.7912
0.86301 -1.7912
0.86497 -1.7912
0.86693 -1.7912
0.86888 -1.7912
0.87084 -1.7912
0.8728 -1.7912
0.87476 -1.7912
0.87671 -1.7912
0.87867 -1.7912
0.88063 -1.7912
0.88258 -1.7912
0.88454 -1.7912
0.8865 -1.7912
0.88845 -1.7912
0.89041 -1.7912
0.89237 -1.7912
0.89432 -1.7912
0.89628 -1.7912
0.89824 -1.7912
0.9002 -1.755
0.90215 -1.7188
0.90411 -1.6649
0.90607 -1.611
0.90802 -1.5571
0.90998 -1.5032
0.91194 -1.4493
0.91389 -1.3953
0.91585 -1.3414
0.91781 -1.2875
0.91977 -1.2336
0.92172 -1.1797
0.92368 -1.1258
0.92564 -1.0719
0.92759 -1.018
0.92955 -0.96405
0.93151 -0.91014
0.93346 -0.85623
0.93542 -0.80232
0.93738 -0.7484
0.93933 -0.69449
0.94129 -0.64058
0.94325 -0.58667
0.94521 -0.53276
0.94716 -0.47884
0.94912 -0.42493
0.95108 -0.37102
0.95303 -0.31711
0.95499 -0.2632
0.95695 -0.20928
0.9589 -0.15537
0.96086 -0.10146
0.96282 -0.047547
0.96477 0.0063647
0.96673 0.060277
0.96869 0.11419
0.97065 0.1681
0.9726 0.22201
0.97456 0.27592
0.97652 0.32984
0.97847 0.38375
0.98043 0.43766
0.98239 0.49157
0.98434 0.54548
0.9863 0.5994
0.98826 0.65331
0.99022 0.70722
0.99217 0.76113
0.99413 0.81504
0.99609 0.86896
0.99804 0.92287
1 0.97678


==> data/experiment2/alpha_HR.dat <==
-1 -1.7799
-1.2105 -1.9904
-1.4211 -2.2009
-1.6316 -2.5968
-1.8421 -2.8073
-2.0526 -3.0178
-2.2632 -3.2283
-2.4737 -3.4389
-2.6842 -3.6494
-2.8947 -3.8599
-3.1053 -4.0705
-3.3158 -4.281
-3.5263 -4.4915
-3.7368 -4.702
-3.9474 -4.9126
-4.1579 -5.1231
-4.3684 -5.3336
-4.5789 -5.5441
-4.7895 -5.7547
-5 -5.9652


==> data/experiment2/alpha_opt.dat <==
-1 -1.9652
-1.2105 -2.361
-1.4211 -2.5716
-1.6316 -2.7821
-1.8421 -2.8073
-2.0526 -3.2031
-2.2632 -3.2283
-2.4737 -3.6242
-2.6842 -3.8347
-2.8947 -3.8599
-3.1053 -4.0705
-3.3158 -4.281
-3.5263 -4.6768
-3.7368 -4.702
-3.9474 -4.9126
-4.1579 -5.1231
-4.3684 -5.3336
-4.5789 -5.5441
-4.7895 -5.7547
-5 -5.7799


==> data/experiment2/error_HR.dat <==
-1 -2.1236
-1.2105 -2.3834
-1.4211 -2.7857
-1.6316 -2.8817
-1.8421 -3.0045
-2.0526 -3.3716
-2.2632 -3.248
-2.4737 -3.9992
-2.6842 -3.7945
-2.8947 -4.2015
-3.1053 -4.5165
-3.3158 -4.6019
-3.5263 -4.7167
-3.7368 -4.9976
-3.9474 -5.3118
-4.1579 -5.4174
-4.3684 -5.4064
-4.5789 -5.5203
-4.7895 -5.7626
-5 -5.8206


==> data/experiment2/error_opt.dat <==
-1 -2.2226
-1.2105 -2.474
-1.4211 -2.906
-1.6316 -2.8989
-1.8421 -3.0045
-2.0526 -3.4131
-2.2632 -3.248
-2.4737 -4.1691
-2.6842 -3.8362
-2.8947 -4.2015
-3.1053 -4.5165
-3.3158 -4.6019
-3.5263 -4.7433
-3.7368 -4.9976
-3.9474 -5.3118
-4.1579 -5.4174
-4.3684 -5.4064
-4.5789 -5.5203
-4.7895 -5.7626
-5 -5.8241


==> data/experiment3/alpha_opt.dat <==
-1 -2.1011
-1.2105 -2.1178
-1.4211 -2.4253
-1.6316 -2.442
-1.8421 -2.8463
-2.0526 -2.6692
-2.2632 -3.2674
-2.4737 -3.381
-2.6842 -3.6884
-2.8947 -3.7051
-3.1053 -4.1095
-3.3158 -4.2231
-3.5263 -4.3367
-3.7368 -4.6441
-3.9474 -4.7578
-4.1579 -5.1621
-4.3684 -5.1788
-4.5789 -5.3893
-4.7895 -5.6968
-5 -5.7135


==> data/experiment3/alpha_qo.dat <==
-1 -2.198
-1.2105 -2.3116
-1.4211 -2.4253
-1.6316 -2.6358
-1.8421 -2.8463
-2.0526 -2.9599
-2.2632 -3.3643
-2.4737 -3.381
-2.6842 -3.5915
-2.8947 -3.7051
-3.1053 -4.0126
-3.3158 -4.1262
-3.5263 -4.1429
-3.7368 -4.5472
-3.9474 -4.5639
-4.1579 -4.9683
-4.3684 -4.985
-4.5789 -5.1955
-4.7895 -5.5999
-5 -5.6166


==> data/experiment3/error_opt.dat <==
-1 -2.4173
-1.2105 -2.415
-1.4211 -2.8402
-1.6316 -2.7799
-1.8421 -3.4526
-2.0526 -3.2578
-2.2632 -4.1367
-2.4737 -3.9925
-2.6842 -4.1753
-2.8947 -3.9558
-3.1053 -4.8799
-3.3158 -4.8253
-3.5263 -4.9327
-3.7368 -4.9974
-3.9474 -5.1496
-4.1579 -5.5523
-4.3684 -5.5817
-4.5789 -5.8107
-4.7895 -6.095
-5 -6.0493


==> data/experiment3/error_qo.dat <==
-1 -2.4108
-1.2105 -2.387
-1.4211 -2.8402
-1.6316 -2.7255
-1.8421 -3.4526
-2.0526 -3.1387
-2.2632 -4.1276
-2.4737 -3.9925
-2.6842 -4.1561
-2.8947 -3.9558
-3.1053 -4.8467
-3.3158 -4.8244
-3.5263 -4.8778
-3.7368 -4.986
-3.9474 -5.1158
-4.1579 -5.5118
-4.3684 -5.5171
-4.5789 -5.7647
-4.7895 -6.0687
-5 -6.0344

